Dataset Condensation via Efficient Synthetic-Data Parameterization

The great success of machine learning with massive amounts of data comes at a price of huge computation costs and storage for training and tuning. Recent studies on dataset condensation attempt to reduce the dependence on such massive data by synthesizing a compact training dataset. However, the existing approaches have fundamental limitations in optimization due to the limited representability of synthetic datasets without considering any data regularity characteristics. To this end, we propose a novel condensation framework that generates multiple synthetic data with a limited storage budget via efficient parameterization considering data regularity. We further analyze the shortcomings of the existing gradient matching-based condensation methods and develop an effective optimization technique for improving the condensation of training data information. We propose a unified algorithm that drastically improves the quality of condensed data against the current state-of-the-art on CIFAR-10, ImageNet, and Speech Commands.

==> data/acc.csv <==
epoch,acc
0,45.05
1,48.85
2,51.55
5,52.35
10,57.75
20,56.25
50,50.2
100,43.5

==> data/cl_digit_conv.csv <==
stage,mdc,mdc-err,mdci,mdci-err,herding,herding-err,dsa,dsa-err
1,96,0.15,96,0.15,96,0.15,96,0.15
2,96.15,0.02,95.26,0.09,94.86,0.16,94.99,0.03
3,96.6,0.02,95.86,0.06,95.39,0.09,95.68,0.02

==> data/cl_digit_resnet.csv <==
stage,mdc,mdc-err,mdci,mdci-err,herding,herding-err,dsa,dsa-err
1,97.3,0.18,97.3,0.18,97.3,0.18,97.3,0.18
2,97.58,0.05,96.66,0.03,96.51,0.15,96.46,0.13
3,97.97,0.02,97.41,0.05,97.15,0.09,97.34,0.04

==> data/cl_gdumb_conv.csv <==
num_class,mdc,mdc-err,mdci,mdci-err,random,random-err,herding,herding-err,dsa,dsa-err,dm,dm-err
20,67.88,0.32,60.73,0.77,46.55,1.23,48.47,0.47,52.92,0.43,57.43,0.38
40,62.11,0.42,54.15,0.2,40.13,0.78,43.89,0.05,45.54,0.49,50.83,0.24
60,57.93,0.28,49.9,0.18,36.83,0.49,39.97,0.21,40.03,0.35,46.57,0.31
80,53.95,0.24,46.5,0.34,33.33,0.34,36.4,0.18,35.09,0.6,42.37,0.29
100,49.68,0.12,42.78,0.08,30.2,0.26,32.95,0.23,31.11,0.41,38.95,0.16

==> data/cl_gdumb_resnet.csv <==
num_class,mdc,mdc-err,mdci,mdci-err,random,random-err,herding,herding-err,dsa,dsa-err,dm,dm-err
20,66.52,1.04,56.08,0.63,45.25,0.4,46.25,0.3,37.6,0.36,49.17,0.92
40,60.12,0.81,48.84,0.83,39.53,0.08,41.92,0.48,33.32,0.62,42.09,0.26
60,54.87,0.68,43.58,0.11,36.07,0.35,38.47,0.31,27.46,0.18,37.53,0.24
80,48.85,0.41,38.72,0.1,32.67,0.52,35.35,0.32,23.52,0.68,33.17,0.2
100,44.21,0.82,34.94,0.16,30.31,0.14,32.3,0.29,20.67,0.53,30.09,0.35

==> data/cl_gdumb_resnet18.csv <==
num_class,mdc,mdc-err,mdci,mdci-err,random,random-err,herding,herding-err,dsa,dsa-err,dm,dm-err
20,63.63,0.99,52.27,1.07,45.17,0.73,46.78,1.43,34.53,0.86,46.85,0.72
40,55.51,0.27,42.96,0.12,38.69,0.26,40.51,0.34,28.18,0.42,37.86,0.5
60,49.47,0.16,37.78,0.71,33.85,0.62,35.95,0.46,23.15,0.29,32.68,1.26
80,43.69,0.35,33.66,0.78,29.71,0.29,31.96,0.35,19.26,0.24,28.74,1.12
100,39.01,0.28,30.23,0.44,26.63,0.22,28.77,0.52,16.49,0.21,25.6,1.2

==> data/grad.csv <==
step,real,syn
0,319.5,236.1
10,315.5,196.9
20,399.5,255.9
30,485.2,276.2
40,559.6,236.4
50,636.3,210.7
60,700.5,181.7
70,771.6,177
80,820,165.6
90,831.7,122.3
100,852.4,109.2
110,878.8,99
120,913.2,101.8
130,921.9,96.9
140,918.4,107.2
150,914.1,118
160,900.2,111.8
170,896.3,98.1
180,924.6,91
190,941.8,89.7
200,938.3,56.5
210,947,44
220,943.6,35.8
230,949.9,25.7
240,966.8,26.5
250,995.5,32
260,1008.2,28.4
270,1003.6,14.9
280,1013.3,10.4
290,1030.5,15.5
300,1046.5,17.5
310,1058.8,12.9
320,1076.6,24.5
330,1074.9,32.8
340,1048.1,21.6
350,1053.9,21.8
360,1075.8,32.5
370,1095.8,32.9
380,1098.1,24.3
390,1077.8,16.4
400,1089,12.2
410,1105.3,17.2
420,1114.6,23.1
430,1117.9,16.4
440,1106.9,8.2
450,1124.4,8.8
460,1126.9,10.5
470,1120,9.8
480,1132,7.6
490,1140.8,5.9
500,1144.1,5.7

==> data/gradcls.csv <==
epoch,single,class,ratio,sim
0,814.4,302.5,0.3714,0.308
1,861.5,406.4,0.4717,0.469
2,1052.2,523.4,0.4975,0.508
3,1189.2,598.3,0.5031,0.513
4,1333.1,661.3,0.4961,0.509
5,1455.4,733.7,0.5041,0.519
6,1506.5,741.5,0.4922,0.51
7,1539.6,764.6,0.4966,0.504
8,1563.9,768.2,0.4912,0.507
9,1574,767.4,0.4875,0.509
10,1622.9,784.1,0.4832,0.508
11,1662.1,787.4,0.4737,0.5
20,1707.8,769.5,0.4506,0.478
30,1715.1,758.5,0.4422,0.46
40,1623.1,697.3,0.4296,0.439
50,1596.1,682.5,0.4276,0.422
60,1426.2,597.8,0.4192,0.409
70,1311.4,545,0.4156,0.4
80,1239.3,500.2,0.4036,0.377
90,1301.1,521.3,0.4007,0.363
100,1131.7,441.4,0.39,0.349

==> data/heatmap.csv <==
resol,data,loss
8,3,378.173047
8,6,329.394873
8,12,268.664893
8,24,231.829468
8,48,204.012451
11,3,187.794824
11,6,208.332275
11,12,181.378967
11,24,142.806909
11,48,138.596265
16,3,170.311658
16,6,140.007654
16,12,119.786023
16,24,96.342419
16,48,83.715942
32,3,166.974878
32,6,119.87395
32,12,89.839862
32,24,71.764789
32,48,58.6479

==> data/ipc.csv <==
ipc,random,herding,ours,ours2,full
1,16,24.6,36.5,50.5,88.1
10,37.2,41.7,58.3,67.5,88.1
50,56.5,59.8,69.5,74.5,88.1
100,64.6,66.3,72.9,76.8,88.1
200,70.7,72.8,77.2,77,88.1
500,78.3,79.3,81.4,76.7,88.1


==> data/loss.csv <==
iteration,ipc1,ipc10,ipc50
0,310.468,227.788,179.4
10,252.01,158.034,120.5
20,232.333,148.755,112.3
30,222.492,139.638,108.3
40,218.544,142.813,101
50,213.76,133.2,93.9
60,206.947,128.477,91.6
70,211.322,126.203,85.7
80,215.621,120.322,83.4
90,197.397,120.46,81.1
100,208.426,117.935,77.7
110,201.886,118.585,76.3
120,208.753,114.762,72.1
130,192,113.536,71.5
140,202.629,112.063,70.4
150,201.049,112.725,69.2
160,195.652,108.532,67.6
170,199.45,107.188,68.2
180,196.468,107.562,65.1
190,195.332,109.611,64.4
200,192.391,103.879,61.7
210,193.78,102.552,61.1
220,188.918,101.633,60.1
230,197.044,105.111,59.5
240,190.088,104.369,57.7
250,192.099,98.558,58.1
260,191.2,97.959,55.5
270,188.553,101.09,56.1
280,193.369,102.559,56.2
290,193.012,100.588,54.3
300,193.901,96.902,54.8
310,187.34,100.877,52.8
320,185.257,96.451,52.1
330,190.591,98.976,52.8
340,192.009,98.987,51
350,191.644,94.9,50.5
360,187.266,98.191,50.1
370,182.342,96.414,51.9
380,190.06,97.611,52.5
390,189.504,95.62,51.4
400,182.267,96.492,49.4
410,186.725,93.179,49.7
420,182.598,97.445,50.1
430,188.699,94.713,48.4
440,182.262,93.64,49
450,185.28,93.955,48.8
460,192.766,94.509,49.4
470,178.224,93.517,47.8
480,185.597,91.867,48.2
490,182.276,93.098,48.5
500,182.83,90.75,45.2
510,186.939,93.407,46.7
520,185.921,89.794,47.7
530,182.374,90.542,46.2
540,185.845,90.739,46.9
550,189.753,92.672,47.9
560,183.011,94.154,46.6
570,180.989,90.835,45.9
580,184.827,92.436,45.6
590,180.74,90.363,46.6
600,180.568,91.037,45
610,188.038,90.638,46.6
620,178.238,89.856,45.3
630,188.35,91.472,44.6
640,179.774,92.574,43.7
650,187.974,88.088,45.4
660,182.981,89.292,45.7
670,185.36,89.872,46.3
680,180.931,90.253,45.4
690,183.226,90.225,46.2
700,183.636,90.429,44.9
710,189.105,89.46,42.4
720,186.261,92.12,44.4
730,176.489,87.499,44.5
740,181.966,87.372,44
750,186.983,90.896,44.2
760,180.137,91.498,45.5
770,185.557,88.985,43.3
780,184.003,91.448,44.3
790,178.741,90.252,43.9
800,185.12,88.639,44.6
810,187.624,91.66,44.7
820,186.335,86.862,45.1
830,175.722,88.8,44
840,177.928,90.92,44.2
850,183.715,88.237,42.7
860,177.131,88.772,44.3
870,186,92.434,43.8
880,191.271,89.71,43.8
890,179.248,87.54,42.8
900,183.446,85.757,42.8
910,180.441,86.075,43.2
920,172.207,88.907,42.9
930,174.727,84.904,41.9
940,181.489,89.199,42.6
950,182.376,86.581,42.2
960,181.81,88.573,42.4
970,179.57,86.326,42.4
980,182.056,86.846,42.8
990,179.585,88.713,42.9

==> data/trainacc.csv <==
epoch,trainacc,testacc,trainloss,testloss
0,17.4,15,2.24,2.24
1,24.86,25.2,2.11,2.12
2,28.76,29.6,1.97,1.98
3,34.95,32.6,1.9,1.92
4,41.09,38.2,1.77,1.79
5,44.86,42.8,1.67,1.69
6,43.53,41.2,1.66,1.64
7,47.01,47.6,1.55,1.55
8,53.26,50.2,1.46,1.46
9,52.06,49.6,1.46,1.45
10,57.7,55.4,1.36,1.36
11,57.05,55.8,1.33,1.33
12,60.68,61.4,1.26,1.27
13,62.97,63.8,1.2,1.19
14,61.57,59.4,1.22,1.23
15,66.24,63,1.14,1.16
16,69.01,66,1.09,1.1
17,67.36,66.8,1.13,1.15
18,71.25,70.4,1.02,1.07
19,70.94,69.8,1.02,1.06
20,72.54,67.2,1.01,1.07
21,74.77,70.8,0.96,1.02
22,75.48,71.4,0.9,0.98
23,76.47,74,0.89,0.96
24,76.1,71.6,0.89,0.97
25,78.76,74.8,0.81,0.92
26,78.24,75.2,0.83,0.91
27,79.4,77.2,0.8,0.89
28,82.02,78.6,0.75,0.84
29,82.11,77.4,0.73,0.83
30,81.18,76.4,0.75,0.85
31,83.89,80,0.7,0.8
32,83.35,78,0.72,0.84
33,83.65,78.2,0.69,0.8
34,84.5,80,0.67,0.78
35,86.21,79.4,0.63,0.75
36,85.34,79.4,0.65,0.77
37,85.12,79.6,0.64,0.77
38,85.37,78.2,0.65,0.79
39,86.68,81,0.6,0.74
40,87.3,80.8,0.59,0.74
41,87.46,80.6,0.58,0.73
42,87.68,81.6,0.58,0.72
43,88.36,82.6,0.55,0.69
44,86.17,77.4,0.61,0.77
45,89.02,80.4,0.54,0.68
46,88.75,82.6,0.54,0.69
47,88.22,80,0.55,0.71
48,89.29,80.2,0.53,0.69
49,89.02,81.6,0.54,0.71
50,91.19,84,0.48,0.66
51,89.72,83.6,0.52,0.69
52,92.33,86,0.45,0.6
53,92.1,82.4,0.46,0.63
54,92.11,84.4,0.43,0.6
55,91.71,83,0.45,0.64
56,92.59,85.2,0.43,0.62
57,92.97,86.2,0.44,0.62
58,91.82,83.8,0.44,0.65
59,93.72,84.8,0.41,0.61
60,93.33,83.8,0.4,0.61
61,91.64,82.4,0.46,0.68
62,93.56,86.8,0.41,0.6
63,94.58,86.8,0.4,0.58
64,94.08,85.2,0.39,0.61
65,93.6,84.4,0.42,0.64
66,94.32,84.6,0.39,0.61
67,94.91,85.8,0.37,0.57
68,93.85,83.2,0.38,0.61
69,94.27,85.4,0.37,0.6
70,95.32,87.8,0.37,0.57
71,95.59,86.8,0.36,0.57
72,95.72,88,0.35,0.55
73,95.86,86,0.32,0.54
74,95.35,87,0.36,0.56
75,95.43,85.4,0.37,0.61
76,95.04,86.4,0.34,0.56
77,95.82,87.8,0.32,0.52
78,95.15,85.6,0.35,0.57
79,95.46,86.6,0.35,0.58
80,96.83,89.4,0.32,0.53
81,96.65,86.8,0.33,0.55
82,96.72,88.2,0.33,0.55
83,96.93,87.2,0.31,0.55
84,96.93,86.8,0.31,0.52
85,97.65,88.4,0.29,0.52
86,96.77,87.8,0.3,0.52
87,97.39,88.8,0.3,0.53
88,97.17,87.2,0.29,0.55
89,97.33,89.6,0.27,0.49
90,97.72,87.8,0.27,0.52
91,97.6,87.6,0.26,0.5
92,97.63,87,0.27,0.53
93,98.08,86.8,0.26,0.53
94,96.55,85,0.31,0.58
95,97.9,88.4,0.27,0.52
96,98.08,85.6,0.25,0.52
97,98.36,89,0.26,0.5
98,97.87,85.6,0.29,0.55
99,98.71,89.4,0.25,0.5
